K2-113b: A dense hot-Jupiter transiting a solar analogue

We present the discovery of K2-113b, a dense hot-Jupiter discovered using photometry from Campaign 8 of the Kepler-2 (K2) mission and high-resolution spectroscopic follow up obtained with the FEROS spectrograph. The planet orbits a $V=13.68$ solar analogue in a $P=5.81760^{+0.00003}_{-0.00003}$ day orbit, has a radius of $0.93^{+0.10}_{-0.07}R_J$ and a mass of $1.29^{+0.13}_{-0.14}M_J$. With a density of $1.97^{+0.60}_{-0.53}$ gr/cm$^3$, the planet is among the densest systems known having masses below 2 $M_J$ and $T_{eq} > 1000$, and is just above the temperature limit at which inflation mechanisms are believed to start being important. Based on its mass and radius, we estimate that K2-113b should have a heavy element content on the order of $\sim$ 110 $M_{\oplus}$ or greater.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
